GROWTH on S190814bv: Deep Synoptic Limits on the Optical/Near-Infrared Counterpart to a Neutron Star-Black Hole Merger

On 2019 August 14, the Advanced LIGO and Virgo interferometers detected the high-significance gravitational wave (GW) signal S190814bv. The GW data indicated that the event resulted from a neutron star--black hole (NSBH) merger, or potentially a low-mass binary black hole merger. Due to the low false alarm rate and the precise localization (23 deg$^2$ at 90\%), S190814bv presented the community with the best opportunity yet to directly observe an optical/near-infrared counterpart to a NSBH merger. To search for potential counterparts, the GROWTH collaboration performed real-time image subtraction on 6 nights of public Dark Energy Camera (DECam) images acquired in the three weeks following the merger, covering $>$98\% of the localization probability. Using a worldwide network of follow-up facilities, we systematically undertook spectroscopy and imaging of optical counterpart candidates. Combining these data with a photometric redshift catalog, we ruled out each candidate as the counterpart to S190814bv and we placed deep, uniform limits on the optical emission associated with S190814bv. For the nearest consistent GW distance, radiative transfer simulations of NSBH mergers constrain the ejecta mass of S190814bv to be $M_\mathrm{ej} < 0.04$~$M_{\odot}$ at polar viewing angles, or $M_\mathrm{ej} < 0.03$~$M_{\odot}$ if the opacity is $\kappa < 2$~cm$^2$g$^{-1}$. Assuming a tidal deformability for the neutron star at the high end of the range compatible with GW170817 results, our limits would constrain the BH spin component aligned with the orbital momentum to be $ \chi < 0.7$ for mass ratios $Q < 6$, with weaker constraints for more compact neutron stars. We publicly release the photometry from this campaign at http://www.astro.caltech.edu/~danny/static/s190814bv.

==> LT_DG19rzhoc_photometry.txt <==
name filter date mag magerr lim ra dec x
DG19rzhoc g 2458717.60755 99.000 99.000 20.412 13.881667 -22.969028 540.0 

DG19rzhoc r 2458717.60048 99.000 99.000 20.397 13.881667 -22.969028 540.0 

DG19rzhoc i 2458716.59681 21.324 0.219 22.199 13.881667 -22.969028 450.0 

DG19rzhoc i 2458717.59338 99.000 99.000 21.135 13.881667 -22.969028 540.0 

DG19rzhoc z 2458716.60283 99.000 99.000 21.122 13.881667 -22.969028 450.0 


==> LT_DG19wgmjc_photometry.txt <==
DG19wgmjc i 2458712.63057 99.000 99.000 19.550 13.968333 -25.783278 450.0 

DG19wgmjc i 2458716.61186 21.207 0.200 22.273 13.968333 -25.783278 450.0 

DG19wgmjc i 2458718.61795 21.395 0.180 22.426 13.968333 -25.783278 450.0 

DG19wgmjc z 2458712.63659 99.0 99.0 20.377 13.968333 -25.783278 450.0 

DG19wgmjc z 2458716.61788 21.316 0.277 21.869 13.968333 -25.783278 450.0 

DG19wgmjc z 2458718.62397 99.000 99.000 20.940 13.968333 -25.783278 450.0 



==> LT_DG19zcrpc_photometry.txt <==
DG19zcrpc g 2458717.6318 99.000 99.000 21.901 11.570167 -24.372556 540.0 

DG19zcrpc r 2458717.62472 99.000 99.000 21.736 11.570167 -24.372556 540.0 

DG19zcrpc i 2458717.61761 99.000 99.000 20.780 11.570167 -24.372556 540.0 


